Guarded Traced Categories

Notions of guardedness serve to delineate the admissibility of cycles, e.g. in recursion, corecursion, iteration, or tracing. We introduce an abstract notion of guardedness structure on a symmetric monoidal category, along with a corresponding notion of guarded traces, which are defined only if the cycles they induce are guarded. We relate structural guardedness, determined by propagating guardedness along the operations of the category, to geometric guardedness phrased in terms of a diagrammatic language. In our setup, the Cartesian case (recursion) and the co-Cartesian case (iteration) become completely dual, and we show that in these cases, guarded tracedness is equivalent to presence of a guarded Conway operator, in analogy to an observation on total traces by Hasegawa and Hyland. Moreover, we relate guarded traces to unguarded categorical uniform fixpoint operators in the style of Simpson and Plotkin. Finally, we show that partial traces based on Hilbert-Schmidt operators in the category of Hilbert spaces are an instance of guarded traces.

==> final_reviews.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 72
TITLE: Guarded Traced Symmetric Monoidal Categories
AUTHORS: Sergey Goncharov and Lutz Schröder

Overall evaluation: 3 (strong accept)

----------- Overall evaluation -----------

I regard this paper as an obvious "accept" for FOSSACS. 

Traced monoidal categories give a definitive category theoretic
modelling of recursion without requiring higher types. So it is a
natural question to ask how to give category theoretic models of
guarded recursion. This paper addresses that question competently,
elegantly, with clearly defined mathematics, making precise
relationships with other work in the area. The paper is timely and
substantive, making it an obvious accept in my view.

I do wonder one question that the authors might reasonably regard as
beyond the scope of the paper:
 
The notion of traced monoidal category arose as follows. Given the
definition of compact closed category, which long preceded that of
traced monoidal category, there is a forgetful functor from the
category CompClosed of small compact closed categories to that of
small symmetric monoidal categories, SymMonCat.It has a left adjoint,
but the unit of that left adjoint is not fully faithful in
general. The notion of traced monoidal category arose in asking what
additional structure or axioms are needed on a symmetric monoidal
category (The work was actually done in regard to braided monoidal
categories but the idea is essentially the same) to make the unit
fully faithful.

That leads me to wonder whether the work in this paper might somehow
relate to the notion of compact closed category? Some of the
references to other work make me think there might be something
interesting to say.

It is unclear (or at least I have not found it in the paper) whether
the authors have considered this. Perhaps a mention would be
worthwhile? even as possible future work if the answer is not
immediate to them?

ADD TO FUTURE WORK? ALREADY THERE, SLIGHTLY EXPANDED


----------------------- REVIEW 2 ---------------------
PAPER: 72
TITLE: Guarded Traced Symmetric Monoidal Categories
AUTHORS: Sergey Goncharov and Lutz Schröder

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------

This article sets up a notion of guarded trace in a monoidal category
and explores its general structural properties, variants in the
(co-)cartesian case and some examples.

The concept of trace in a monoidal category is understood as capturing
feedback. A number of variants have been developed to handle the cases
where he trace is only partially defined, notably nuclear ideals
(aimed at capturing the case of trace on an infinite-dimensional
Hilbert space) and partially traced categories (concerned with a
semantics construction in proof theory).

This work seems to relate more to nuclear ideals, as explored on an
example in the last section, but no general relationship between the
two is established.

A notion of guarded structure on a monoidal category is introduced,
where some interfaces (input/output) of morphisms can be guarded,
which restricts the possibility of plugging feebdack wires when
guarded traces are introduced. A variation of the usual axiom of
traces accommodating guardedness is then presented.  The authors
explore some of the general properties of these notions, notably how
they specialize when the monoidal product is actually (co-)cartesian,
and further if the category is closed wrt this product.  A notion of
"trivial" guardedness is defined, showing that any monoidal category
has a minimal guarded structure.  A more synthetic notion of guarded
ideal (subset of morphisms subject to some closure properties) is also
presented. A guarded ideal generates a guarded structure and
vice-versa, but the correspondence is not exact in general. However,
they identify sufficient conditions ensuring this is the case.  Such a
situation is called "ideally guarded" and satisfies further good
structure properties.  Conway operators are extended to a guarded
version, and an analogue of the correspondence established by Hasegawa
in the case of traced categories is established.  Finally, the example
of trace in an infinite-dimensional Hilbert space is investigated in
terms of these new tools, and it is proved that the trace structure
there corresponds to the guarded trace induced by the "trivial"
guarded structure on the category.

I think that the notions introduced in this article are interesting
and the results of the final section confirms their relevance.  The
paper is well written and presents the ideas of the framework
clearly. However there is a lot of material contained here, as
witnessed by all the proofs being moved to a hefty appendix, and very
little space spent detailing technical developments. It seems clear
that a more detailed journal version is in preparation, and that the
purpose of this article is to showcase the results in a more compact
format.  As such, the appendix does need some polishing, even if it is
not part of the main body of text. It seems that the order of
proposition does not always match their appearance in the main text
(eg. A1 deals with content appearing after A2), there seems to also be
a number of typos around and some notations are unclear or difficult
to trace back.

Overall I still think this article should be accepted after a little
bit of polishing.


Comments on presentation and typos:

- Sec2, Def1: it took me several back and forth looks at the diagrams
and definitions to figure out how the diagram should be read. The
choice of not annotating diagrams with the types of wires, combined
with no indication as to whether they should be read from left to
right, top to bottom etc.  and the (reasonable) choice of marking
UNguarded inputs and guarded outputs results in an extraordinarily
hard to parse situation the first time you read it.  By elimination
process, I guessed that diagrams are to be read from right to left
(matching composition order) and top to bottom. Did I get this right?
Please make this more friendly to the first-time reader.

ADD EXPLANATION (DONE) AND TYPE LABELS (@SERGEY: TO DO)

- I think trivial guardedness should be called minimal, as you rightly
note just after the definition this vocabulary is misleading and the
structure is not trivial in any sense.

RENAME; DONE.

- Prop5 anc Cor6 I think you inverted X and Y on the 3rd lines of both
  of these.

NO.

- DEf10 "Morphism f [in] a guarded category"

FIX; DONE.

- Figure in remark 16: g and h appear in a different font than the one
used in other figures of the article

@SERGEY: DO THEY??


- Sec6 in two places functionals are typed "X_1 ... X_n -> X" where X
  should be R.

FIX; DONE.

- SecA1 what is T in "TY"?

FIXED (NEW PROOF FOR MONOIDAL CASE)

- SecA4 I am unsure what the comma means in "->_{\sigma,\theta}"

REINTRODUCED NOTATION IN APPENDIX ONLY; DONE.

- SecA9 "Lemma 45.1 below" -> Lemma 45 (generally check the \ref in
  the appendix)

CHECK. ACTUALLY, 45.1 WAS CORRECT. DONE.


Questions to the authors:

- The discussion of how this relates with partial traces in the sense
of Hagverdi and Scott is very brief, and feels a little like you see
their definition as a concurrent notion.  I think however exploring
the relation between the two should be of interest. Do you have any
thoughts on how they relate, or maybe under which conditions they
actually match? Partial traces have a structure theorem saying they
correspond to embeddings in fully-traced categories, could this be
relevant to your work?

MENTION FAILURE OF VANISHING II?

- Cor20 describes the guardedness when the category is cartesian
closed. Could one get anything similar in the monoidal-closed case?

RAISE QUESTION? DONE


----------------------- REVIEW 3 ---------------------
PAPER: 72
TITLE: Guarded Traced Symmetric Monoidal Categories
AUTHORS: Sergey Goncharov and Lutz Schröder

Overall evaluation: 3 (strong accept)

----------- Overall evaluation -----------

The paper defines a notion of guarded structure on a symmetric
monoidal category. The aim is to have structure that explains how
various notions of guardedness (e.g., syntactic guardedness,
contractivity) interact with the monoidal structure. In particular,
this is exploited to define a notion of guarded trace with respect to
a guarded structure. Having done this, the paper explores how the
well-known connections between traces, iteration operators, and
fixed-point operators extend to the guarded setting. Another main line
of development comes from exploring when the guarded structure derives
in a simple way from a "guarded ideal". The final result of the paper
is a beautiful characterisation of the guarded trace structure on (not
necessarily finite dimensional) Hilbert spaces, deriving from
Hilbert-Schmidt operators, as the smallest guarded structure on
Hilbert spaces.

The paper has a huge amount of content and is very dense. In some
ways, I would have preferred less of an attempt to be so
comprehensive, with more space devoted to putting the definitions and
results in perspective. I also find the particular style of
presentation of guarded structure, in which all maps are transformed
into standard form of A \otimes B to C \otimes D, a bit clumsy.

But these are small complaints. Overall, this is an impressive piece
of work. The structural approach to guardedness taken in this paper
seems the right way to approach the topic. The paper develops an
impressive amount of the general theory of this approach. And it
contains insightful discussion of examples; Hilbert spaces in
particular.

Detailed comments:

Section 1, para. 1. Mention also coalgebra as a source of guardedness.

YES. DONE.

Fig. 1 is hard to understand in the introduction. Some type labels
would help. (I also find the pictures a bit squashed.)

ADD TYPE LABELS AS INDICATED

p.4 l.6. in following definition - insert "the" before "following"

FIX. DONE.

Throughout the paper, starting with Definition 1, you always put maps
in standard form A \otimes B to C \otimes D. I think it would be nicer
to use a more general style of string diagram with multiple ports,
with port colourings to mark guardeness, and with rules for connecting
ports of different colours.

It would be nice to explain your choice of colouring unguarded ports
on the left and unguarded ones on the right. I suppose this is largely
motivated by wishing to have symmetry under 180 degree rotation.

EMPHASIZE THIS. DONE.

I found the definition of guarded path at the bottom of page 4 a bit
informal.

CHECK. NOTION OF PATH IS INFORMAL; WHAT CAN WE DO... (DONE)

It seems wring to use "trivial" for the minimal guarded structure, as
it is far from trivial. The word "trivial" should be used for the
maximal guarded structure.

RENAME. DONE

What is the role of the worded "Partial" in Proposition 5?

IGNORE.

Above corollary 6 you refer to the appendix. All such references need
to be removed.

REMOVE; DONE.

p.9. Do you need all the axioms for guarded trace? These axioms are
clearly following the Joyal-Street axiomatisation, but I think most
modern axiomatisations of trace are more economical.

IGNORE?

p.9. Regarding the uniformity property for the iteration operator,
there is a direct notion of uniformity for an arbitrary trace (this is
certainly in a paper of Selinger "Categorical structure of
asynchrony", from 1999, but might also be in [19]). Presumably you can
adapt this to a guarded trace.

IGNORE? MENTION?

p.15 l.13. I think you are flagging the use of arbitrary (possibly
infinite dimensional) Hilbert spaces too late. I was waiting for you
to say this since the start of the section.

MENTION EARLIER. DONE.


==> reply.txt <==
To begin, we wish to thank the reviewers for their insightful
comments. We answer their queries as follows:

Reviewer 1:
-----------

Regarding compact closed categories: This is what we mean in the
conclusions by wanting to generalize the Int-construction. If this
works, it will presumably result in some yet-to-be-identified form of
partial compact closed category, possibly taking inspiration from work
on partially traced categories but presumably using concepts related
to nuclear ideals.

Reviewer 2:
-----------

Regarding the diagrams: Indeed diagrams are read left-to-right but
gates are arranged bottom-to-top, i.e. in a morphism in Hom*(AxB,CxD),
the unguarded gates A,C are at the bottom and the guarded gates B,D at
the top. We will add more explanation and object labels to clarify
this.

We agree that "trivial" guarded structures should be suitably renamed.

Regarding X and Y in Proposition 5 and Corollary 6: This is correct as
it stands -- in the co-Cartesian case, the output is decomposed, and
in the Cartesian case the input.

Regarding T, Section A.1: T should be removed.

Regarding ->_{\sigma,\theta}, Section A.4: This is old notation for
two-sided partial guardedness; we apologize for the oversight.

Regarding inheriting the structure theorem for partially traced
categories (which should in fact be mentioned in the conclusion, in
connection with the Int-construction), we note that the obvious
partial trace operation in a guarded traced category does not in
general satisfy the version of Vanishing II used in partially traced
categories; e.g., as observed by Jeffrey (LTL Types FRP, PLPV'12), the
axiom fails for contractive maps in complete metric spaces. Thus,
partially traced categories and guarded traced categories appear to be
incomparable, and the structure theorem does not seem to transfer. But
indeed the precise relationship between the two notions does remain a
question of interest.

Regarding generalizing Corollary 20: Lemma 17 does apply to symmetric
monoidal closed categories; whether a normal form result similar to
Corollary 20 holds also in the monoidal closed case remains open.

Reviewer 3:
-----------

Regarding type labels in the diagrams: Indeed this is a good idea.

Regarding multiple decorated ports: We agree this is more natural at
the level of expressions, but it would make generic diagrams (e.g. in
Figures 2 and 4) quite hard to draw.

Regarding the choice of colouring: Yes, this is motivated by the
rotational symmetry. Also, the current choice amounts to colouring the
"good" gates black.

Regarding the term "trivial": We will think of a better term.

Regarding "partial", Proposition 5: "partially guarded" means that
some outputs can be unguarded (and some inputs guarded).

Regarding the trace axioms: We're afraid we have not been able to
locate any substantially different axiomatization, also in quite
recent papers. The JSV axioms simplify in the symmetric case, as noted
already by Hasegawa [18], but our axioms already incorporate this.

Regarding uniformity of traces: In fact this appears already in
[18]. It does appear likely that the correspondence generalizes to the
guarded case.


==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 72
TITLE: Guarded Traced Symmetric Monoidal Categories
AUTHORS: Sergey Goncharov and Lutz Schröder

Overall evaluation: 3 (strong accept)

----------- Overall evaluation -----------
I regard this paper as an obvious "accept" for FOSSACS. 

Traced monoidal categories give a definitive category theoretic
modelling of recursion without requiring higher types. So it is a
natural question to ask how to give category theoretic models of
guarded recursion. This paper addresses that question competently,
elegantly, with clearly defined mathematics, making precise
relationships with other work in the area. The paper is timely and
substantive, making it an obvious accept in my view.

I do wonder one question that the authors might reasonably regard as
beyond the scope of the paper:
 
The notion of traced monoidal category arose as follows. Given the
definition of compact closed category, which long preceded that of
traced monoidal category, there is a forgetful functor from the
category CompClosed of small compact closed categories to that of
small symmetric monoidal categories, SymMonCat.It has a left adjoint,
but the unit of that left adjoint is not fully faithful in
general. The notion of traced monoidal category arose in asking what
additional structure or axioms are needed on a symmetric monoidal
category (The work was actually done in regard to braided monoidal
categories but the idea is essentially the same) to make the unit
fully faithful.

That leads me to wonder whether the work in this paper might somehow
relate to the notion of compact closed category? Some of the
references to other work make me think there might be something
interesting to say.

It is unclear (or at least I have not found it in the paper) whether
the authors have considered this. Perhaps a mention would be
worthwhile? even as possible future work if the answer is not
immediate to them?

REPLY: THIS WHAT WE MEAN IN SECTION 7 BY GENERALIZING THE INT
CONSTRUCTION. OF COURSE, A PUTATIVE INT-CONSTRUCTION, APPLIED TO A
GUARDED TRACED CATEGORY, WILL PRESUMABLY PRODUCE SOME
YET-TO-BE-IDENTIFIED FORM OF PARTIALLY COMPACT CLOSED CATEGORY.

----------------------- review 2 ---------------------
PAPER: 72
TITLE: Guarded Traced Symmetric Monoidal Categories
AUTHORS: Sergey Goncharov and Lutz Schröder

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------

This article sets up a notion of guarded trace in a monoidal category
and explores its general structural properties, variants in the
(co-)cartesian case and some examples.

The concept of trace in a monoidal category is understood as capturing
feedback. A number of variants have been developed to handle the cases
where he trace is only partially defined, notably nuclear ideals
(aimed at capturing the case of trace on an infinite-dimensional
Hilbert space) and partially traced categories (concerned with a
semantics construction in proof theory).

This work seems to relate more to nuclear ideals, as explored on an
example in the last section, but no general relationship between the
two is established.

A notion of guarded structure on a monoidal category is introduced,
where some interfaces (input/output) of morphisms can be guarded,
which restricts the possibility of plugging feebdack wires when
guarded traces are introduced. A variation of the usual axiom of
traces accommodating guardedness is then presented.  The authors
explore some of the general properties of these notions, notably how
they specialize when the monoidal product is actually (co-)cartesian,
and further if the category is closed wrt this product.  A notion of
"trivial" guardedness is defined, showing that any monoidal category
has a minimal guarded structure.  A more synthetic notion of guarded
ideal (subset of morphisms subject to some closure properties) is also
presented. A guarded ideal generates a guarded structure and
vice-versa, but the correspondence is not exact in general. However,
they identify sufficient conditions ensuring this is the case.  Such a
situation is called "ideally guarded" and satisfies further good
structure properties.  Conway operators are extended to a guarded
version, and an analogue of the correspondence established by Hasegawa
in the case of traced categories is established.  Finally, the example
of trace in an infinite-dimensional Hilbert space is investigated in
terms of these new tools, and it is proved that the trace structure
there corresponds to the guarded trace induced by the "trivial"
guarded structure on the category.

I think that the notions introduced in this article are interesting
and the results of the final section confirms their relevance.  The
paper is well written and presents the ideas of the framework
clearly. However there is a lot of material contained here, as
witnessed by all the proofs being moved to a hefty appendix, and very
little space spent detailing technical developments. It seems clear
that a more detailed journal version is in preparation, and that the
purpose of this article is to showcase the results in a more compact
format.  As such, the appendix does need some polishing, even if it is
not part of the main body of text. It seems that the order of
proposition does not always match their appearance in the main text
(eg. A1 deals with content appearing after A2), there seems to also be
a number of typos around and some notations are unclear or difficult
to trace back.

Overall I still think this article should be accepted after a little
bit of polishing.


Comments on presentation and typos:

- Sec2, Def1: it took me several back and forth looks at the diagrams
and definitions to figure out how the diagram should be read. The
choice of not annotating diagrams with the types of wires, combined
with no indication as to whether they should be read from left to
right, top to bottom etc.  and the (reasonable) choice of marking
UNguarded inputs and guarded outputs results in an extraordinarily
hard to parse situation the first time you read it.  By elimination
process, I guessed that diagrams are to be read from right to left
(matching composition order) and top to bottom. Did I get this right?
Please make this more friendly to the first-time reader.

REPLY: INDEED DIAGRAMS ARE MEANT TO BE READ LEFT-TO-RIGHT, WHILE THE
GATES ARE ARRANGED BOTTOM-TO-TOP (I.E. IN HOM*(A x B, C x D), A AND C
ARE AT THE BOTTOM AND B AND D ARE AT THE TOP). WE WILL ADD MORE
EXPLANATION ON THIS.


- I think trivial guardedness should be called minimal, as you rightly
note just after the definition this vocabulary is misleading and the
structure is not trivial in any sense.

REPLY: AGREED.

- Prop5 anc Cor6 I think you inverted X and Y on the 3rd lines of both
  of these.

REPLY: NO, THIS IS CORRECT: IN THE CO-CARTESIAN CASE, THE TARGET IS
DECOMPOSED, AND IN THE CARTESIAN CASE THE SOURCE.


- DEf10 "Morphism f [in] a guarded category"

- Figure in remark 16: g and h appear in a different font than the one
used in other figures of the article

- Sec6 in two places functionals are typed "X_1 ... X_n -> X" where X
  should be R.

- SecA1 what is T in "TY"?

REPLY: TYPO.

- SecA4 I am unsure what the comma means in "->_{\sigma,\theta}"

REPLY: OLD NOTATION FOR f in Hom*(X1+X2,Y1+Y2); SORRY...

- SecA9 "Lemma 45.1 below" -> Lemma 45 (generally check the \ref in
  the appendix)


Questions to the authors:

- The discussion of how this relates with partial traces in the sense
of Hagverdi and Scott is very brief, and feels a little like you see
their definition as a concurrent notion.  I think however exploring
the relation between the two should be of interest. Do you have any
thoughts on how they relate, or maybe under which conditions they
actually match? Partial traces have a structure theorem saying they
correspond to embeddings in fully-traced categories, could this be
relevant to your work?

REPLY: ??

- Cor20 describes the guardedness when the category is cartesian
closed. Could one get anything similar in the monoidal-closed case?

REPLY: YES. INDEED LEMMA 17 ALSO APPLIES TO MONOIDAL CLOSED
CATEGORIES, AND ITS PROOF DOES PRODUCE A NORMAL FORM FOR PARTIALLY
GUARDED MORPHISMS SIMPLIFIYING THE ONE FROM THEOREM 14.

----------------------- REVIEW 3 ---------------------
PAPER: 72
TITLE: Guarded Traced Symmetric Monoidal Categories
AUTHORS: Sergey Goncharov and Lutz Schröder

Overall evaluation: 3 (strong accept)

----------- Overall evaluation -----------

The paper defines a notion of guarded structure on a symmetric
monoidal category. The aim is to have structure that explains how
various notions of guardedness (e.g., syntactic guardedness,
contractivity) interact with the monoidal structure. In particular,
this is exploited to define a notion of guarded trace with respect to
a guarded structure. Having done this, the paper explores how the
well-known connections between traces, iteration operators, and
fixed-point operators extend to the guarded setting. Another main line
of development comes from exploring when the guarded structure derives
in a simple way from a "guarded ideal". The final result of the paper
is a beautiful characterisation of the guarded trace structure on (not
necessarily finite dimensional) Hilbert spaces, deriving from
Hilbert-Schmidt operators, as the smallest guarded structure on
Hilbert spaces.

The paper has a huge amount of content and is very dense. In some
ways, I would have preferred less of an attempt to be so
comprehensive, with more space devoted to putting the definitions and
results in perspective. I also find the particular style of
presentation of guarded structure, in which all maps are transformed
into standard form of A \otimes B to C \otimes D, a bit clumsy.

But these are small complaints. Overall, this is an impressive piece
of work. The structural approach to guardedness taken in this paper
seems the right way to approach the topic. The paper develops an
impressive amount of the general theory of this approach. And it
contains insightful discussion of examples; Hilbert spaces in
particular.

Detailed comments:

Section 1, para. 1. Mention also coalgebra as a source of guardedness.

Fig. 1 is hard to understand in the introduction. Some type labels
would help. (I also find the pictures a bit squashed.)

REPLY: WILL INSERT TYPE LABELS

p.4 l.6. in following definition - insert "the" before "following"

Throughout the paper, starting with Definition 1, you always put maps
in standard form A \otimes B to C \otimes D. I think it would be nicer
to use a more general style of string diagram with multiple ports,
with port colourings to mark guardeness, and with rules for connecting
ports of different colours.

REPLY: WILL THINK ABOUT THIS; NOTE THIS WILL MAKE THE DUALITY HARDER
TO EXPLAIN, AND GENERIC DIAGRAMS BECOME HARDER TO DRAW.

It would be nice to explain your choice of colouring unguarded ports
on the left and unguarded ones on the right. I suppose this is largely
motivated by wishing to have symmetry under 180 degree rotation.

REPLY: YES.

I found the definition of guarded path at the bottom of page 4 a bit
informal.

REPLY: ?

It seems wring to use "trivial" for the minimal guarded structure, as
it is far from trivial. The word "trivial" should be used for the
maximal guarded structure.

REPLY: WILL USE "MINIMAL" INSTEAD.

What is the role of the worded "Partial" in Proposition 5?

REPLY: PARTIALLY GUARDED MEANS THAT SOME OUTPUTS CAN BE UNGUARDED, AND
SOME INPUTS GUARDED.

Above corollary 6 you refer to the appendix. All such references need
to be removed.

p.9. Do you need all the axioms for guarded trace? These axioms are
clearly following the Joyal-Street axiomatisation, but I think most
modern axiomatisations of trace are more economical.

REPLY: ???

p.9. Regarding the uniformity property for the iteration operator,
there is a direct notion of uniformity for an arbitrary trace (this is
certainly in a paper of Selinger "Categorical structure of
asynchrony", from 1999, but might also be in [19]). Presumably you can
adapt this to a guarded trace.

REPLY: EVEN ALREADY IN 18. WILL INVESTIGATE.

p.15 l.13. I think you are flagging the use of arbitrary (possibly
infinite dimensional) Hilbert spaces too late. I was waiting for you
to say this since the start of the section.

------------------------------------------------------

